Guided Policy Improvement for Satisfying STL Tasks using Funnel Adaptation

We introduce a sampling-based learning method for solving optimal control problems involving task satisfaction constraints for systems with partially known dynamics. The control problems are defined by a cost to be minimized and a task to be satisfied, given in the language of signal temporal logic (STL). The complex nature of possible tasks generally makes them difficult to satisfy through random exploration, which limits the practical feasibility of the learning algorithm. Recent work has shown, however, that using a controller to guide the learning process by leveraging available knowledge of system dynamics to aid task satisfaction is greatly beneficial for improving the sample efficiency of the method. Motivated by these findings, this work introduces a controller derivation framework which naturally leads to computationally efficient controllers capable of offering such guidance during the learning process. The derived controllers aim to satisfy a set of so-called robustness specifications or funnels that are imposed on the temporal evolutions of the atomic propositions composing the STL task. Ideally, these specifications are prescribed in a way such that their satisfaction would lead to satisfaction of the STL task. In practice, however, such ideal funnels are not necessarily known a priori, and the guidance the controller offers depends on their estimates. This issue is hereby addressed by introducing an adaptation scheme for automatically updating the funnels during the learning procedure, thus diminishing the role of their initial, user-specified values. The effectiveness of the resulting learning algorithm is demonstrated by two simulation case studies.

==> data/complex/sampleImprovedController.dat <==
t x1 x2 x3 x4 x5 x6
0.00 3.000 0.800 2.000 0.800 1.200 0.700
0.10 2.958 0.864 1.987 0.872 1.259 0.706
0.20 2.928 0.922 1.964 0.940 1.316 0.715
0.30 2.901 0.971 1.939 1.000 1.370 0.727
0.40 2.875 1.011 1.915 1.054 1.420 0.740
0.50 2.850 1.044 1.890 1.101 1.467 0.755
0.60 2.824 1.071 1.865 1.145 1.510 0.772
0.70 2.798 1.093 1.840 1.185 1.549 0.788
0.80 2.770 1.112 1.814 1.224 1.584 0.805
0.90 2.741 1.127 1.787 1.261 1.616 0.822
1.00 2.709 1.140 1.759 1.297 1.644 0.839
1.10 2.674 1.151 1.728 1.334 1.669 0.856
1.20 2.636 1.160 1.696 1.372 1.690 0.873
1.30 2.593 1.168 1.660 1.411 1.709 0.889
1.40 2.545 1.175 1.622 1.454 1.726 0.907
1.50 2.492 1.182 1.581 1.500 1.742 0.926
1.60 2.432 1.191 1.537 1.550 1.756 0.948
1.70 2.365 1.200 1.491 1.605 1.768 0.976
1.80 2.293 1.213 1.444 1.665 1.779 1.010
1.90 2.218 1.229 1.397 1.729 1.784 1.053
2.00 2.140 1.249 1.352 1.797 1.784 1.104
2.10 2.062 1.274 1.309 1.868 1.775 1.161
2.20 1.984 1.303 1.271 1.941 1.758 1.223
2.30 1.908 1.337 1.237 2.016 1.735 1.287
2.40 1.834 1.376 1.206 2.092 1.705 1.354
2.50 1.762 1.419 1.179 2.170 1.671 1.421
2.60 1.692 1.466 1.156 2.249 1.633 1.489
2.70 1.625 1.516 1.137 2.329 1.594 1.557
2.80 1.561 1.570 1.122 2.410 1.553 1.626
2.90 1.500 1.627 1.110 2.492 1.513 1.696
3.00 1.442 1.687 1.103 2.574 1.473 1.767
3.10 1.387 1.749 1.100 2.656 1.434 1.838
3.20 1.335 1.813 1.102 2.736 1.397 1.911
3.30 1.288 1.879 1.107 2.814 1.363 1.984
3.40 1.246 1.946 1.116 2.889 1.331 2.057
3.50 1.208 2.012 1.128 2.961 1.301 2.131
3.60 1.174 2.079 1.143 3.031 1.275 2.205
3.70 1.144 2.146 1.160 3.098 1.252 2.278
3.80 1.118 2.212 1.180 3.162 1.232 2.352
3.90 1.096 2.278 1.203 3.224 1.215 2.425
4.00 1.077 2.343 1.227 3.283 1.202 2.498
4.10 1.062 2.407 1.253 3.339 1.192 2.571
4.20 1.050 2.470 1.280 3.394 1.185 2.642
4.30 1.041 2.532 1.310 3.445 1.182 2.713
4.40 1.034 2.593 1.340 3.495 1.181 2.783
4.50 1.030 2.653 1.372 3.542 1.184 2.852
4.60 1.029 2.712 1.404 3.587 1.190 2.920
4.70 1.030 2.770 1.438 3.630 1.199 2.987
4.80 1.034 2.827 1.472 3.672 1.211 3.052
4.90 1.039 2.882 1.508 3.711 1.226 3.116
5.00 1.046 2.936 1.543 3.748 1.244 3.178
5.10 1.055 2.990 1.580 3.784 1.264 3.239
5.20 1.066 3.042 1.617 3.818 1.287 3.297
5.30 1.078 3.092 1.655 3.850 1.312 3.354
5.40 1.092 3.142 1.692 3.881 1.339 3.410
5.50 1.107 3.191 1.731 3.910 1.368 3.463
5.60 1.123 3.238 1.769 3.938 1.399 3.515
5.70 1.141 3.284 1.808 3.964 1.432 3.564
5.80 1.160 3.329 1.847 3.989 1.467 3.612
5.90 1.179 3.373 1.886 4.012 1.503 3.657
6.00 1.200 3.416 1.925 4.034 1.541 3.701
6.10 1.222 3.458 1.964 4.056 1.576 3.740
6.20 1.245 3.500 2.004 4.077 1.609 3.773
6.30 1.269 3.540 2.043 4.097 1.641 3.805
6.40 1.294 3.580 2.082 4.117 1.673 3.835
6.50 1.319 3.618 2.121 4.135 1.705 3.863
6.60 1.346 3.654 2.160 4.153 1.738 3.891
6.70 1.372 3.690 2.198 4.171 1.770 3.918
6.80 1.400 3.724 2.235 4.189 1.803 3.945
6.90 1.428 3.758 2.272 4.206 1.835 3.971
7.00 1.456 3.790 2.309 4.222 1.868 3.995
7.10 1.484 3.821 2.346 4.237 1.900 4.018
7.20 1.511 3.851 2.382 4.250 1.932 4.041
7.30 1.539 3.880 2.417 4.263 1.964 4.062
7.40 1.566 3.909 2.452 4.274 1.995 4.083
7.50 1.592 3.937 2.487 4.284 2.026 4.102
7.60 1.618 3.966 2.521 4.293 2.056 4.121
7.70 1.644 3.993 2.554 4.300 2.086 4.139
7.80 1.670 4.019 2.586 4.306 2.115 4.155
7.90 1.696 4.043 2.618 4.310 2.144 4.170
8.00 1.721 4.065 2.650 4.314 2.173 4.184
8.10 1.746 4.086 2.680 4.317 2.201 4.196
8.20 1.771 4.105 2.710 4.318 2.228 4.207
8.30 1.796 4.122 2.739 4.318 2.255 4.216
8.40 1.820 4.137 2.766 4.317 2.281 4.224
8.50 1.844 4.151 2.793 4.315 2.307 4.230
8.60 1.866 4.163 2.819 4.311 2.331 4.235
8.70 1.888 4.173 2.844 4.306 2.355 4.238
8.80 1.909 4.181 2.867 4.299 2.377 4.240
8.90 1.928 4.188 2.888 4.291 2.398 4.240
9.00 1.946 4.193 2.908 4.281 2.418 4.238
9.10 1.962 4.197 2.926 4.270 2.435 4.236
9.20 1.976 4.200 2.942 4.258 2.451 4.231
9.30 1.987 4.202 2.955 4.245 2.464 4.226
9.40 1.996 4.202 2.965 4.230 2.475 4.220
9.50 2.004 4.203 2.974 4.216 2.484 4.213
9.60 2.010 4.205 2.980 4.208 2.491 4.209
9.70 2.012 4.204 2.983 4.205 2.494 4.206
9.80 2.014 4.204 2.984 4.203 2.497 4.205
9.90 2.014 4.203 2.984 4.203 2.498 4.204
10.00 2.015 4.203 2.985 4.202 2.498 4.204


==> data/complex/sampleMeasures.dat <==
t rho1 rho10 gamma1 gamma10 rho7 rho70 gamma7 gamma70
0.00 -3.444 -3.444 -4.330 -4.000 -1.204 -1.204 -1.530 -2.000
0.10 -3.376 -3.372 -4.245 -4.000 -1.130 -1.125 -1.437 -2.000
0.20 -3.324 -3.309 -4.179 -4.000 -1.051 -1.052 -1.338 -2.000
0.30 -3.280 -3.258 -4.125 -4.000 -0.973 -0.984 -1.241 -2.000
0.40 -3.235 -3.215 -4.069 -4.000 -0.904 -0.922 -1.156 -2.000
0.50 -3.194 -3.179 -4.018 -4.000 -0.837 -0.863 -1.072 -2.000
0.60 -3.152 -3.150 -3.965 -4.000 -0.780 -0.808 -1.000 -2.000
0.70 -3.114 -3.125 -3.917 -4.000 -0.710 -0.757 -0.912 -2.000
0.80 -3.083 -3.103 -3.879 -4.000 -0.641 -0.709 -0.827 -2.000
0.90 -3.052 -3.086 -3.840 -4.000 -0.583 -0.663 -0.754 -2.000
1.00 -3.012 -3.070 -3.790 -4.000 -0.529 -0.620 -0.686 -2.000
1.10 -2.981 -3.057 -3.752 -4.000 -0.477 -0.579 -0.621 -2.000
1.20 -2.942 -3.045 -3.703 -4.000 -0.426 -0.540 -0.557 -2.000
1.30 -2.911 -3.035 -3.663 -4.000 -0.382 -0.503 -0.503 -2.000
1.40 -2.885 -3.025 -3.631 -4.000 -0.351 -0.468 -0.464 -2.000
1.50 -2.855 -3.016 -3.594 -4.000 -0.312 -0.435 -0.416 -2.000
1.60 -2.832 -3.007 -3.565 -4.000 -0.273 -0.405 -0.367 -2.000
1.70 -2.806 -2.999 -3.532 -4.000 -0.233 -0.376 -0.318 -2.000
1.80 -2.773 -2.990 -3.491 -4.000 -0.194 -0.351 -0.269 -2.000
1.90 -2.746 -2.980 -3.458 -4.000 -0.160 -0.329 -0.226 -2.000
2.00 -2.720 -2.970 -3.425 -4.000 -0.117 -0.311 -0.173 -2.000
2.10 -2.697 -2.960 -3.396 -4.000 -0.080 -0.298 -0.126 -2.000
2.20 -2.671 -2.948 -3.363 -4.000 -0.047 -0.289 -0.086 -2.000
2.30 -2.638 -2.936 -3.323 -4.000 -0.014 -0.283 -0.043 -2.000
2.40 -2.604 -2.923 -3.280 -4.000 0.006 -0.281 -0.019 -2.000
2.50 -2.570 -2.908 -3.237 -4.000 0.013 -0.282 -0.009 -2.000
2.60 -2.536 -2.893 -3.195 -4.000 0.011 -0.284 -0.011 -2.000
2.70 -2.502 -2.876 -3.152 -4.000 0.010 -0.287 -0.013 -2.000
2.80 -2.464 -2.859 -3.105 -4.000 0.006 -0.291 -0.017 -2.000
2.90 -2.425 -2.840 -3.056 -4.000 0.011 -0.295 -0.011 -2.000
3.00 -2.388 -2.821 -3.011 -4.000 0.015 -0.300 -0.006 -2.000
3.10 -2.346 -2.800 -2.958 -4.000 0.016 -0.304 -0.006 -2.000
3.20 -2.295 -2.779 -2.894 -4.000 0.012 -0.308 -0.011 -2.000
3.30 -2.249 -2.756 -2.836 -4.000 0.005 -0.311 -0.018 -2.000
3.40 -2.205 -2.733 -2.781 -4.000 0.001 -0.314 -0.024 -2.000
3.50 -2.157 -2.709 -2.721 -4.000 0.000 -0.317 -0.025 -2.000
3.60 -2.101 -2.684 -2.651 -4.000 0.004 -0.319 -0.020 -2.000
3.70 -2.048 -2.659 -2.585 -4.000 0.004 -0.320 -0.020 -2.000
3.80 -1.991 -2.633 -2.514 -4.000 0.010 -0.321 -0.013 -2.000
3.90 -1.931 -2.606 -2.439 -4.000 0.017 -0.322 -0.004 -2.000
4.00 -1.874 -2.579 -2.368 -4.000 0.022 -0.322 -0.000 -2.000
4.10 -1.815 -2.551 -2.294 -4.000 0.016 -0.321 -0.004 -2.000
4.20 -1.765 -2.523 -2.232 -4.000 0.016 -0.320 -0.005 -2.000
4.30 -1.709 -2.495 -2.162 -4.000 0.018 -0.319 -0.003 -2.000
4.40 -1.652 -2.466 -2.090 -4.000 0.011 -0.318 -0.011 -2.000
4.50 -1.593 -2.438 -2.017 -4.000 0.011 -0.316 -0.011 -2.000
4.60 -1.535 -2.409 -1.945 -4.000 0.019 -0.313 -0.001 -2.000
4.70 -1.478 -2.380 -1.873 -4.000 0.025 -0.311 -0.000 -2.000
4.80 -1.422 -2.350 -1.803 -4.000 0.033 -0.308 -0.000 -2.000
4.90 -1.365 -2.321 -1.732 -4.000 0.040 -0.305 -0.000 -2.000
5.00 -1.305 -2.292 -1.657 -4.000 0.052 -0.301 -0.000 -2.000
5.10 -1.245 -2.263 -1.582 -4.000 0.060 -0.298 -0.000 -2.000
5.20 -1.185 -2.233 -1.507 -4.000 0.061 -0.294 -0.000 -2.000
5.30 -1.127 -2.204 -1.435 -4.000 0.064 -0.290 -0.000 -2.000
5.40 -1.071 -2.175 -1.365 -4.000 0.069 -0.286 -0.000 -2.000
5.50 -1.008 -2.146 -1.286 -4.000 0.071 -0.282 -0.000 -2.000
5.60 -0.944 -2.118 -1.206 -4.000 0.068 -0.278 -0.000 -2.000
5.70 -0.878 -2.089 -1.122 -4.000 0.061 -0.274 -0.000 -2.000
5.80 -0.812 -2.060 -1.041 -4.000 0.053 -0.269 -0.000 -2.000
5.90 -0.748 -2.032 -0.960 -4.000 0.037 -0.265 -0.000 -2.000
6.00 -0.679 -2.004 -0.874 -4.000 0.019 -0.260 -0.002 -2.000
6.10 -0.607 -1.976 -0.784 -4.000 0.010 -0.256 -0.012 -2.000
6.20 -0.540 -1.948 -0.700 -4.000 0.010 -0.251 -0.013 -2.000
6.30 -0.477 -1.921 -0.622 -4.000 0.009 -0.247 -0.014 -2.000
6.40 -0.412 -1.894 -0.540 -4.000 0.017 -0.242 -0.004 -2.000
6.50 -0.337 -1.867 -0.446 -4.000 0.026 -0.238 -0.000 -2.000
6.60 -0.248 -1.840 -0.335 -4.000 0.014 -0.233 -0.008 -2.000
6.70 -0.169 -1.814 -0.236 -4.000 0.001 -0.229 -0.024 -2.000
6.80 -0.103 -1.787 -0.154 -4.000 -0.002 -0.224 -0.027 -2.000
6.90 -0.044 -1.762 -0.079 -4.000 0.005 -0.220 -0.019 -2.000
7.00 -0.002 -1.736 -0.027 -4.000 0.010 -0.215 -0.012 -2.000
7.10 0.019 -1.710 -0.002 -4.000 0.014 -0.211 -0.007 -2.000
7.20 0.030 -1.685 -0.000 -4.000 0.027 -0.207 -0.000 -2.000
7.30 0.045 -1.660 -0.000 -4.000 0.026 -0.202 -0.000 -2.000
7.40 0.061 -1.636 -0.000 -4.000 0.018 -0.198 -0.002 -2.000
7.50 0.074 -1.611 -0.000 -4.000 0.015 -0.194 -0.006 -2.000
7.60 0.081 -1.587 -0.000 -4.000 0.016 -0.190 -0.005 -2.000
7.70 0.078 -1.563 -0.000 -4.000 0.016 -0.186 -0.005 -2.000
7.80 0.070 -1.539 -0.000 -4.000 0.022 -0.182 -0.000 -2.000
7.90 0.078 -1.516 -0.000 -4.000 0.028 -0.178 -0.000 -2.000
8.00 0.083 -1.492 -0.000 -4.000 0.025 -0.174 -0.000 -2.000
8.10 0.084 -1.469 -0.000 -4.000 0.022 -0.170 -0.000 -2.000
8.20 0.083 -1.446 -0.000 -4.000 0.028 -0.166 -0.000 -2.000
8.30 0.086 -1.423 -0.000 -4.000 0.029 -0.162 -0.000 -2.000
8.40 0.085 -1.400 -0.000 -4.000 0.040 -0.159 -0.000 -2.000
8.50 0.079 -1.376 -0.000 -4.000 0.047 -0.156 -0.000 -2.000
8.60 0.087 -1.353 -0.000 -4.000 0.053 -0.152 -0.000 -2.000
8.70 0.085 -1.331 -0.000 -4.000 0.054 -0.149 -0.000 -2.000
8.80 0.077 -1.308 -0.000 -4.000 0.063 -0.146 -0.000 -2.000
8.90 0.074 -1.286 -0.000 -4.000 0.071 -0.143 -0.000 -2.000
9.00 0.062 -1.263 -0.000 -4.000 0.079 -0.140 -0.000 -2.000
9.10 0.057 -1.241 -0.000 -4.000 0.082 -0.137 -0.000 -2.000
9.20 0.060 -1.220 -0.000 -4.000 0.078 -0.134 -0.000 -2.000
9.30 0.064 -1.198 -0.000 -4.000 0.072 -0.131 -0.000 -2.000
9.40 0.071 -1.177 -0.000 -4.000 0.068 -0.128 -0.000 -2.000
9.50 0.076 -1.156 -0.000 -4.000 0.054 -0.125 -0.000 -2.000
9.60 0.080 -1.135 -0.000 -4.000 0.044 -0.122 -0.000 -2.000
9.70 0.073 -1.114 -0.000 -4.000 0.038 -0.120 -0.000 -2.000
9.80 0.071 -1.094 -0.000 -4.000 0.032 -0.117 -0.000 -2.000
9.90 0.073 -1.074 -0.000 -4.000 0.026 -0.114 -0.000 -2.000
10.00 0.065 -1.054 -0.000 -4.000 0.016 -0.112 -0.005 -2.000


==> data/complex/sampleSimpleController.dat <==
t x1 x2 x3 x4 x5 x6
0.00 3.000 0.800 2.000 0.800 1.200 0.700
0.10 2.963 0.823 2.004 0.823 1.233 0.703
0.20 2.934 0.842 2.003 0.842 1.264 0.706
0.30 2.916 0.859 1.992 0.860 1.293 0.710
0.40 2.902 0.877 1.979 0.878 1.321 0.713
0.50 2.889 0.894 1.966 0.897 1.348 0.718
0.60 2.877 0.911 1.954 0.915 1.374 0.722
0.70 2.865 0.928 1.942 0.934 1.399 0.727
0.80 2.854 0.945 1.931 0.953 1.423 0.732
0.90 2.843 0.961 1.921 0.972 1.446 0.737
1.00 2.833 0.977 1.911 0.992 1.468 0.743
1.10 2.824 0.993 1.902 1.012 1.490 0.749
1.20 2.815 1.009 1.893 1.032 1.510 0.755
1.30 2.806 1.025 1.885 1.053 1.530 0.762
1.40 2.798 1.041 1.878 1.074 1.549 0.768
1.50 2.791 1.056 1.870 1.096 1.568 0.775
1.60 2.783 1.072 1.864 1.119 1.586 0.783
1.70 2.777 1.088 1.858 1.142 1.603 0.790
1.80 2.770 1.105 1.852 1.166 1.620 0.798
1.90 2.764 1.121 1.846 1.190 1.637 0.807
2.00 2.758 1.138 1.841 1.215 1.652 0.815
2.10 2.752 1.156 1.836 1.240 1.668 0.824
2.20 2.746 1.174 1.832 1.266 1.683 0.833
2.30 2.741 1.192 1.828 1.293 1.697 0.843
2.40 2.736 1.211 1.824 1.319 1.711 0.852
2.50 2.731 1.229 1.820 1.346 1.725 0.863
2.60 2.726 1.247 1.816 1.373 1.738 0.873
2.70 2.721 1.264 1.813 1.400 1.751 0.884
2.80 2.716 1.278 1.810 1.427 1.763 0.895
2.90 2.711 1.289 1.807 1.452 1.776 0.906
3.00 2.705 1.297 1.803 1.474 1.788 0.918
3.10 2.698 1.303 1.798 1.492 1.799 0.930
3.20 2.690 1.307 1.792 1.508 1.810 0.942
3.30 2.681 1.312 1.785 1.522 1.821 0.954
3.40 2.672 1.315 1.778 1.534 1.831 0.965
3.50 2.662 1.319 1.770 1.546 1.841 0.977
3.60 2.652 1.322 1.762 1.558 1.851 0.989
3.70 2.641 1.324 1.753 1.569 1.860 1.001
3.80 2.630 1.327 1.745 1.581 1.869 1.013
3.90 2.619 1.330 1.736 1.593 1.877 1.025
4.00 2.607 1.333 1.727 1.605 1.885 1.036
4.10 2.595 1.336 1.718 1.618 1.893 1.048
4.20 2.583 1.339 1.710 1.630 1.900 1.060
4.30 2.571 1.343 1.701 1.644 1.907 1.072
4.40 2.558 1.346 1.692 1.657 1.913 1.085
4.50 2.545 1.350 1.683 1.671 1.919 1.097
4.60 2.532 1.354 1.674 1.686 1.925 1.110
4.70 2.519 1.359 1.665 1.701 1.931 1.123
4.80 2.505 1.363 1.656 1.717 1.936 1.137
4.90 2.491 1.368 1.647 1.733 1.941 1.153
5.00 2.477 1.372 1.638 1.748 1.947 1.171
5.10 2.462 1.374 1.628 1.762 1.953 1.194
5.20 2.447 1.376 1.619 1.776 1.959 1.222
5.30 2.432 1.377 1.611 1.789 1.965 1.252
5.40 2.417 1.379 1.603 1.803 1.970 1.285
5.50 2.403 1.381 1.596 1.817 1.974 1.320
5.60 2.389 1.384 1.589 1.832 1.977 1.357
5.70 2.376 1.388 1.584 1.848 1.978 1.394
5.80 2.364 1.392 1.580 1.865 1.978 1.433
5.90 2.352 1.397 1.576 1.881 1.976 1.475
6.00 2.342 1.401 1.574 1.897 1.972 1.519
6.10 2.332 1.408 1.573 1.916 1.967 1.560
6.20 2.322 1.422 1.571 1.942 1.962 1.593
6.30 2.310 1.439 1.569 1.973 1.957 1.620
6.40 2.298 1.457 1.567 2.005 1.951 1.646
6.50 2.285 1.477 1.566 2.039 1.945 1.672
6.60 2.272 1.496 1.564 2.074 1.939 1.698
6.70 2.257 1.517 1.564 2.111 1.933 1.725
6.80 2.242 1.538 1.563 2.149 1.926 1.752
6.90 2.225 1.560 1.563 2.188 1.919 1.780
7.00 2.208 1.582 1.564 2.229 1.911 1.809
7.10 2.190 1.606 1.566 2.272 1.904 1.838
7.20 2.170 1.632 1.568 2.317 1.896 1.869
7.30 2.149 1.658 1.572 2.364 1.888 1.900
7.40 2.127 1.686 1.577 2.412 1.880 1.933
7.50 2.104 1.716 1.584 2.463 1.872 1.967
7.60 2.079 1.748 1.593 2.517 1.864 2.003
7.70 2.053 1.783 1.604 2.572 1.856 2.041
7.80 2.026 1.820 1.617 2.630 1.848 2.080
7.90 1.997 1.861 1.634 2.690 1.841 2.122
8.00 1.966 1.905 1.654 2.752 1.834 2.166
8.10 1.935 1.953 1.677 2.816 1.828 2.212
8.20 1.902 2.006 1.705 2.882 1.822 2.261
8.30 1.869 2.065 1.737 2.950 1.817 2.312
8.40 1.835 2.130 1.775 3.019 1.814 2.367
8.50 1.801 2.202 1.817 3.089 1.812 2.425
8.60 1.769 2.282 1.866 3.160 1.812 2.487
8.70 1.739 2.370 1.918 3.228 1.815 2.552
8.80 1.712 2.466 1.974 3.293 1.820 2.620
8.90 1.690 2.570 2.033 3.356 1.827 2.691
9.00 1.674 2.676 2.094 3.415 1.838 2.764
9.10 1.667 2.783 2.157 3.472 1.851 2.838
9.20 1.668 2.890 2.222 3.528 1.869 2.912
9.30 1.677 2.996 2.288 3.582 1.889 2.986
9.40 1.693 3.101 2.353 3.635 1.913 3.057
9.50 1.716 3.205 2.418 3.689 1.938 3.124
9.60 1.743 3.307 2.483 3.742 1.966 3.191
9.70 1.770 3.409 2.549 3.795 1.999 3.264
9.80 1.798 3.509 2.614 3.847 2.038 3.344
9.90 1.828 3.609 2.680 3.899 2.082 3.428
10.00 1.858 3.708 2.746 3.950 2.130 3.518


==> data/complex/sampleSolution.dat <==
t x1 x2 x3 x4 x5 x6
0.00 3.000 0.800 2.000 0.800 1.200 0.700
0.10 2.955 0.858 1.980 0.883 1.248 0.710
0.20 2.913 0.900 1.948 0.965 1.297 0.732
0.30 2.868 0.933 1.905 1.037 1.337 0.761
0.40 2.816 0.966 1.860 1.099 1.363 0.789
0.50 2.757 0.994 1.812 1.164 1.382 0.827
0.60 2.695 1.023 1.766 1.233 1.389 0.872
0.70 2.628 1.048 1.713 1.299 1.400 0.923
0.80 2.567 1.068 1.665 1.367 1.415 0.978
0.90 2.505 1.089 1.620 1.434 1.421 1.025
1.00 2.446 1.120 1.582 1.496 1.433 1.068
1.10 2.399 1.144 1.558 1.556 1.450 1.120
1.20 2.360 1.179 1.535 1.621 1.473 1.174
1.30 2.323 1.207 1.514 1.684 1.495 1.214
1.40 2.277 1.228 1.486 1.742 1.497 1.250
1.50 2.227 1.254 1.457 1.795 1.498 1.298
1.60 2.170 1.273 1.424 1.850 1.492 1.347
1.70 2.107 1.296 1.391 1.903 1.487 1.393
1.80 2.043 1.327 1.360 1.966 1.482 1.451
1.90 1.980 1.354 1.342 2.029 1.475 1.509
2.00 1.919 1.381 1.324 2.094 1.482 1.571
2.10 1.853 1.407 1.308 2.161 1.485 1.632
2.20 1.797 1.437 1.292 2.224 1.491 1.693
2.30 1.751 1.473 1.282 2.281 1.506 1.764
2.40 1.710 1.512 1.271 2.343 1.522 1.838
2.50 1.669 1.551 1.267 2.398 1.527 1.911
2.60 1.632 1.590 1.271 2.456 1.526 1.974
2.70 1.597 1.630 1.276 2.512 1.518 2.032
2.80 1.559 1.674 1.280 2.574 1.508 2.093
2.90 1.525 1.720 1.285 2.633 1.492 2.159
3.00 1.489 1.765 1.295 2.681 1.476 2.215
3.10 1.455 1.815 1.306 2.736 1.465 2.272
3.20 1.427 1.874 1.316 2.794 1.460 2.335
3.30 1.395 1.931 1.328 2.855 1.456 2.400
3.40 1.370 1.983 1.348 2.913 1.457 2.464
3.50 1.353 2.038 1.373 2.969 1.462 2.512
3.60 1.334 2.102 1.396 3.028 1.461 2.563
3.70 1.319 2.163 1.423 3.088 1.466 2.614
3.80 1.306 2.228 1.454 3.150 1.468 2.670
3.90 1.295 2.296 1.488 3.205 1.470 2.725
4.00 1.282 2.361 1.528 3.259 1.476 2.777
4.10 1.274 2.428 1.566 3.306 1.493 2.826
4.20 1.269 2.484 1.604 3.348 1.506 2.869
4.30 1.270 2.544 1.641 3.393 1.519 2.917
4.40 1.272 2.607 1.679 3.442 1.540 2.963
4.50 1.279 2.668 1.721 3.482 1.561 3.011
4.60 1.287 2.728 1.770 3.517 1.579 3.059
4.70 1.301 2.786 1.818 3.551 1.604 3.108
4.80 1.318 2.840 1.865 3.585 1.632 3.160
4.90 1.333 2.895 1.909 3.621 1.656 3.209
5.00 1.347 2.956 1.962 3.653 1.680 3.264
5.10 1.365 3.014 2.012 3.681 1.707 3.312
5.20 1.388 3.070 2.056 3.711 1.736 3.354
5.30 1.414 3.122 2.104 3.744 1.770 3.399
5.40 1.441 3.171 2.154 3.768 1.804 3.439
5.50 1.471 3.226 2.205 3.791 1.841 3.479
5.60 1.502 3.282 2.265 3.807 1.884 3.513
5.70 1.537 3.339 2.322 3.832 1.926 3.547
5.80 1.580 3.390 2.375 3.867 1.963 3.584
5.90 1.620 3.442 2.428 3.903 1.997 3.616
6.00 1.654 3.502 2.483 3.929 2.030 3.644
6.10 1.686 3.567 2.542 3.950 2.066 3.683
6.20 1.723 3.624 2.597 3.972 2.106 3.725
6.30 1.760 3.675 2.647 3.990 2.150 3.758
6.40 1.791 3.732 2.688 4.006 2.199 3.797
6.50 1.827 3.799 2.737 4.022 2.245 3.846
6.60 1.867 3.878 2.783 4.056 2.287 3.889
6.70 1.890 3.955 2.823 4.093 2.320 3.931
6.80 1.912 4.017 2.859 4.128 2.346 3.979
6.90 1.931 4.074 2.891 4.142 2.363 4.026
7.00 1.939 4.118 2.908 4.155 2.379 4.059
7.10 1.948 4.138 2.919 4.164 2.383 4.082
7.20 1.954 4.148 2.933 4.171 2.387 4.112
7.30 1.962 4.160 2.936 4.183 2.390 4.126
7.40 1.969 4.176 2.940 4.198 2.392 4.133
7.50 1.981 4.182 2.945 4.200 2.394 4.142
7.60 1.986 4.188 2.945 4.196 2.392 4.150
7.70 1.983 4.186 2.954 4.193 2.388 4.164
7.80 1.975 4.184 2.957 4.196 2.390 4.169
7.90 1.980 4.192 2.953 4.192 2.395 4.180
8.00 1.984 4.197 2.953 4.185 2.393 4.189
8.10 1.985 4.203 2.957 4.177 2.393 4.195
8.20 1.986 4.209 2.951 4.176 2.396 4.195
8.30 1.991 4.211 2.946 4.186 2.398 4.191
8.40 1.995 4.214 2.940 4.187 2.411 4.181
8.50 1.991 4.219 2.931 4.184 2.413 4.180
8.60 1.990 4.209 2.923 4.184 2.415 4.175
8.70 1.985 4.197 2.917 4.187 2.413 4.167
8.80 1.978 4.192 2.911 4.194 2.415 4.171
8.90 1.975 4.193 2.911 4.200 2.417 4.183
9.00 1.964 4.189 2.908 4.216 2.415 4.199
9.10 1.961 4.183 2.910 4.234 2.419 4.215
9.20 1.964 4.183 2.916 4.245 2.427 4.231
9.30 1.968 4.184 2.924 4.244 2.439 4.241
9.40 1.975 4.186 2.931 4.241 2.454 4.246
9.50 1.979 4.188 2.930 4.242 2.463 4.260
9.60 1.980 4.201 2.930 4.244 2.461 4.278
9.70 1.979 4.217 2.930 4.246 2.463 4.293
9.80 1.980 4.221 2.928 4.250 2.469 4.301
9.90 1.982 4.221 2.929 4.251 2.479 4.307
10.00 1.980 4.228 2.929 4.250 2.490 4.315


==> data/complex/w0.2_guideless_improved0.2.dat <==
k C Cmin Cmax rho rhomin rhomax
0 4.883 4.859 4.944 -1.732 -1.773 -1.709
1 5.245 5.062 5.532 -1.528 -1.600 -1.480
2 7.427 7.160 7.768 -0.816 -0.885 -0.726
3 8.516 7.973 8.800 -0.524 -0.602 -0.415
4 8.835 8.453 9.200 -0.399 -0.546 -0.318
5 9.227 8.741 9.541 -0.341 -0.464 -0.262
6 9.413 9.049 9.814 -0.276 -0.409 -0.222
7 9.684 9.238 9.962 -0.257 -0.324 -0.204
8 9.731 9.207 9.995 -0.229 -0.260 -0.158
9 9.809 9.385 10.171 -0.188 -0.232 -0.125
10 10.021 9.661 10.375 -0.158 -0.223 -0.109
11 10.084 9.649 10.516 -0.134 -0.190 -0.096
12 10.093 9.603 10.415 -0.122 -0.158 -0.079
13 10.051 9.652 10.535 -0.097 -0.135 -0.069
14 10.013 9.652 10.586 -0.077 -0.117 -0.051
15 10.047 9.619 10.586 -0.073 -0.102 -0.042
16 9.872 9.575 10.549 -0.064 -0.090 -0.040
17 9.858 9.438 10.413 -0.060 -0.076 -0.039
18 9.758 9.449 10.478 -0.057 -0.075 -0.034
19 9.633 9.299 10.395 -0.047 -0.062 -0.029
20 9.571 9.099 10.371 -0.043 -0.064 -0.024
21 9.487 9.222 10.319 -0.040 -0.059 -0.023
22 9.444 9.066 10.160 -0.037 -0.051 -0.016
23 9.354 9.048 10.117 -0.032 -0.048 -0.016
24 9.427 8.911 10.129 -0.034 -0.048 -0.016
25 9.248 8.939 10.062 -0.031 -0.046 -0.014
26 9.237 8.950 10.041 -0.026 -0.041 -0.014
27 9.200 8.989 10.009 -0.027 -0.035 -0.015
28 9.241 8.895 9.751 -0.025 -0.035 -0.012
29 9.229 8.869 9.767 -0.023 -0.031 -0.010
30 9.205 8.879 9.798 -0.020 -0.032 -0.012
31 9.128 8.761 9.671 -0.018 -0.036 -0.011
32 9.247 8.922 9.667 -0.021 -0.028 -0.009
33 9.127 8.736 9.622 -0.019 -0.026 -0.010
34 9.055 8.762 9.621 -0.018 -0.027 -0.010
35 9.028 8.860 9.645 -0.021 -0.028 -0.012
36 8.928 8.763 9.554 -0.019 -0.027 -0.010
37 9.044 8.840 9.391 -0.016 -0.025 -0.011
38 9.045 8.831 9.563 -0.018 -0.023 -0.010
39 8.903 8.800 9.532 -0.016 -0.022 -0.010
40 8.971 8.767 9.530 -0.015 -0.025 -0.005
41 8.947 8.715 9.465 -0.014 -0.021 -0.007
42 8.990 8.741 9.432 -0.013 -0.021 -0.007
43 8.998 8.760 9.182 -0.013 -0.021 -0.006
44 8.911 8.787 9.371 -0.014 -0.021 -0.006
45 8.906 8.776 9.422 -0.013 -0.019 -0.005
46 8.956 8.708 9.356 -0.011 -0.017 -0.002
47 8.981 8.788 9.370 -0.013 -0.016 -0.004
48 8.987 8.589 9.385 -0.009 -0.017 -0.003
49 9.022 8.792 9.323 -0.011 -0.019 -0.005
50 8.992 8.711 9.329 -0.007 -0.020 -0.002


==> data/complex/w0.2_guideless_improved0.8.dat <==
k C Cmin Cmax rho rhomin rhomax
0 4.913 4.865 4.956 -1.743 -1.757 -1.714
1 5.336 5.125 5.603 -1.488 -1.579 -1.428
2 7.271 7.049 7.698 -0.762 -0.819 -0.661
3 8.466 8.202 8.865 -0.430 -0.494 -0.307
4 8.890 8.534 9.115 -0.344 -0.394 -0.253
5 8.902 8.666 9.313 -0.223 -0.284 -0.165
6 8.863 8.455 9.135 -0.169 -0.196 -0.130
7 8.833 8.503 9.089 -0.117 -0.151 -0.096
8 8.782 8.422 9.164 -0.111 -0.127 -0.080
9 8.722 8.448 9.040 -0.090 -0.115 -0.067
10 8.761 8.445 8.957 -0.082 -0.096 -0.065
11 8.655 8.490 8.961 -0.069 -0.084 -0.057
12 8.718 8.461 8.977 -0.061 -0.071 -0.044
13 8.642 8.514 8.900 -0.056 -0.071 -0.037
14 8.688 8.487 8.865 -0.043 -0.058 -0.031
15 8.746 8.431 8.889 -0.047 -0.053 -0.030
16 8.653 8.464 8.828 -0.040 -0.050 -0.023
17 8.636 8.393 8.824 -0.036 -0.042 -0.021
18 8.615 8.465 8.771 -0.029 -0.040 -0.020
19 8.639 8.558 8.752 -0.025 -0.037 -0.013
20 8.592 8.364 8.876 -0.024 -0.031 -0.014
21 8.601 8.427 8.740 -0.022 -0.029 -0.010
22 8.642 8.481 8.776 -0.018 -0.030 -0.009
23 8.629 8.433 8.789 -0.018 -0.028 -0.005
24 8.612 8.466 8.848 -0.014 -0.023 -0.010
25 8.624 8.556 8.749 -0.013 -0.020 -0.005
26 8.712 8.510 8.869 -0.010 -0.019 -0.003
27 8.630 8.515 8.935 -0.011 -0.019 -0.000
28 8.631 8.493 8.836 -0.011 -0.018 -0.004
29 8.625 8.499 8.795 -0.008 -0.017 -0.002
30 8.616 8.522 8.870 -0.010 -0.017 -0.001
31 8.708 8.583 8.791 -0.008 -0.014 -0.001
32 8.690 8.540 8.843 -0.007 -0.014 0.003
33 8.702 8.592 8.830 -0.007 -0.015 0.001
34 8.700 8.542 8.856 -0.007 -0.013 -0.002
35 8.625 8.488 8.825 -0.004 -0.008 0.001
36 8.738 8.516 8.876 -0.004 -0.013 -0.001
37 8.705 8.528 8.842 -0.006 -0.010 0.005
38 8.736 8.596 8.864 -0.007 -0.012 0.000
39 8.687 8.572 8.818 -0.006 -0.015 0.005
40 8.724 8.548 8.916 -0.004 -0.010 0.004
41 8.767 8.659 8.933 -0.006 -0.010 0.001
42 8.737 8.648 8.924 -0.004 -0.010 -0.000
43 8.768 8.553 8.961 -0.004 -0.012 0.003
44 8.832 8.692 8.997 -0.003 -0.012 0.001
45 8.804 8.599 9.013 -0.004 -0.011 0.003
46 8.847 8.639 9.002 -0.002 -0.008 0.002
47 8.791 8.653 9.007 -0.002 -0.006 0.005
48 8.909 8.690 9.129 -0.003 -0.008 0.004
49 8.901 8.704 9.138 -0.003 -0.008 0.006
50 8.877 8.726 9.067 -0.004 -0.014 0.005


==> data/complex/w0.2_guideless_simple0.8.dat <==
k C Cmin Cmax rho rhomin rhomax
0 0.601 0.555 0.640 -3.051 -3.073 -3.042
1 1.056 0.884 1.503 -2.876 -2.901 -2.775
2 5.490 3.008 7.128 -1.975 -2.661 -1.710
3 8.549 7.584 10.013 -1.371 -1.670 -1.151
4 9.405 8.502 10.681 -1.089 -1.411 -0.705
5 9.423 9.050 10.646 -0.891 -1.213 -0.573
6 9.606 8.887 10.622 -0.697 -1.037 -0.503
7 9.684 8.918 10.673 -0.551 -0.877 -0.415
8 9.712 9.203 10.873 -0.454 -0.757 -0.374
9 9.814 9.195 10.643 -0.372 -0.644 -0.327
10 9.782 9.191 10.805 -0.344 -0.498 -0.256
11 9.938 9.316 10.873 -0.309 -0.456 -0.220
12 10.055 9.216 10.913 -0.293 -0.449 -0.200
13 10.189 9.430 11.152 -0.259 -0.471 -0.158
14 10.210 9.617 11.458 -0.231 -0.485 -0.153
15 10.277 9.407 11.507 -0.224 -0.443 -0.108
16 10.227 9.422 11.622 -0.183 -0.421 -0.109
17 10.304 9.366 11.724 -0.174 -0.371 -0.091
18 10.185 9.411 11.624 -0.159 -0.376 -0.079
19 10.121 9.283 11.538 -0.138 -0.330 -0.095
20 10.133 9.292 11.464 -0.111 -0.311 -0.074
21 10.200 9.213 11.304 -0.104 -0.268 -0.063
22 10.091 9.282 11.141 -0.088 -0.267 -0.067
23 10.119 9.251 11.003 -0.079 -0.203 -0.056
24 10.185 9.307 10.904 -0.064 -0.220 -0.045
25 10.144 9.249 10.799 -0.056 -0.176 -0.035
26 10.165 9.261 10.856 -0.047 -0.143 -0.028
27 10.170 9.344 10.819 -0.049 -0.143 -0.027
28 10.139 9.371 10.884 -0.040 -0.109 -0.033
29 10.143 9.082 10.950 -0.041 -0.115 -0.020
30 10.172 9.151 11.042 -0.037 -0.101 -0.021
31 10.236 9.270 10.979 -0.035 -0.092 -0.021
32 10.226 9.285 11.044 -0.037 -0.088 -0.019
33 10.237 9.291 10.933 -0.031 -0.071 -0.014
34 10.216 9.218 10.857 -0.032 -0.060 -0.017
35 10.115 9.205 10.971 -0.029 -0.068 -0.014
36 10.052 9.238 10.920 -0.026 -0.061 -0.013
37 10.116 9.284 10.909 -0.028 -0.056 -0.014
38 10.080 9.305 10.831 -0.020 -0.063 -0.013
39 10.166 9.243 10.747 -0.028 -0.047 -0.012
40 9.983 9.187 10.702 -0.023 -0.049 -0.012
41 10.000 9.102 10.602 -0.021 -0.038 -0.012
42 10.102 9.248 10.680 -0.026 -0.036 -0.011
43 10.103 9.342 10.673 -0.022 -0.041 -0.008
44 10.073 9.365 10.754 -0.019 -0.038 -0.009
45 9.953 9.202 10.652 -0.021 -0.040 -0.011
46 9.920 9.202 10.676 -0.020 -0.029 -0.012
47 9.880 9.371 10.661 -0.020 -0.029 -0.010
48 9.820 9.323 10.634 -0.022 -0.030 -0.010
49 9.798 9.348 10.663 -0.019 -0.033 -0.011
50 9.829 9.225 10.761 -0.016 -0.027 -0.010


==> data/complex/w0.2_guideless_vanilla.dat <==
k C Cmin Cmax rho rhomin rhomax
0 4.899 4.879 4.949 -1.743 -1.778 -1.701
1 5.455 5.235 5.602 -1.495 -1.562 -1.436
2 7.402 7.052 7.624 -0.859 -0.927 -0.798
3 8.447 7.838 8.795 -0.571 -0.651 -0.482
4 8.812 8.427 9.088 -0.491 -0.546 -0.417
5 9.048 8.675 9.232 -0.411 -0.478 -0.334
6 9.308 8.956 9.521 -0.358 -0.432 -0.262
7 9.438 8.917 9.828 -0.301 -0.375 -0.237
8 9.607 8.988 9.968 -0.267 -0.382 -0.218
9 9.609 9.029 10.097 -0.248 -0.360 -0.194
10 9.741 9.113 10.091 -0.229 -0.338 -0.178
11 9.813 9.173 10.177 -0.216 -0.306 -0.172
12 9.899 9.337 10.420 -0.196 -0.292 -0.152
13 9.840 9.317 10.603 -0.184 -0.224 -0.136
14 9.887 9.445 10.472 -0.171 -0.228 -0.130
15 10.015 9.433 10.622 -0.155 -0.226 -0.114
16 10.070 9.535 10.523 -0.144 -0.195 -0.113
17 10.001 9.460 10.759 -0.131 -0.195 -0.092
18 10.098 9.557 10.615 -0.112 -0.174 -0.098
19 10.106 9.563 10.597 -0.117 -0.192 -0.095
20 10.017 9.529 10.694 -0.119 -0.191 -0.090
21 10.167 9.688 10.776 -0.112 -0.169 -0.079
22 10.192 9.644 10.773 -0.113 -0.172 -0.091
23 10.220 9.678 10.825 -0.115 -0.173 -0.082
24 10.185 9.644 10.752 -0.117 -0.153 -0.085
25 10.233 9.771 10.744 -0.103 -0.164 -0.083
26 10.274 9.654 10.692 -0.106 -0.160 -0.074
27 10.172 9.652 10.779 -0.111 -0.150 -0.070
28 10.282 9.756 10.686 -0.110 -0.171 -0.079
29 10.203 9.742 10.827 -0.103 -0.150 -0.071
30 10.275 9.712 10.674 -0.100 -0.168 -0.071
31 10.232 9.736 10.650 -0.109 -0.168 -0.064
32 10.284 9.672 10.727 -0.097 -0.144 -0.064
33 10.391 9.779 10.792 -0.097 -0.175 -0.070
34 10.294 9.712 10.789 -0.105 -0.157 -0.062
35 10.319 9.572 10.791 -0.091 -0.136 -0.067
36 10.414 9.761 10.772 -0.085 -0.122 -0.065
37 10.346 9.761 10.842 -0.089 -0.135 -0.072
38 10.412 9.794 10.944 -0.102 -0.136 -0.061
39 10.415 9.842 10.844 -0.081 -0.133 -0.061
40 10.398 9.849 10.900 -0.086 -0.127 -0.065
41 10.285 9.722 10.916 -0.094 -0.126 -0.067
42 10.372 9.849 10.948 -0.082 -0.121 -0.060
43 10.376 9.869 10.973 -0.087 -0.142 -0.054
44 10.447 9.694 10.865 -0.089 -0.111 -0.064
45 10.439 9.630 10.820 -0.085 -0.118 -0.059
46 10.372 9.678 11.141 -0.075 -0.127 -0.053
47 10.440 9.675 10.978 -0.089 -0.108 -0.064
48 10.435 9.637 11.069 -0.086 -0.147 -0.071
49 10.446 9.636 11.090 -0.086 -0.119 -0.059
50 10.541 9.680 10.997 -0.093 -0.141 -0.063


==> data/complex/w0_guided_improved0.8.dat <==
k C Cmin Cmax rho rhomin rhomax
0 8.734 8.734 8.734 -0.591 -0.591 -0.591
1 8.120 8.039 8.184 -0.691 -0.710 -0.659
2 8.236 8.071 8.417 -0.498 -0.547 -0.441
3 8.778 8.616 8.910 -0.281 -0.338 -0.234
4 8.730 8.537 8.981 -0.226 -0.259 -0.203
5 8.621 8.425 8.831 -0.177 -0.187 -0.153
6 8.618 8.421 8.846 -0.141 -0.172 -0.121
7 8.664 8.518 8.895 -0.116 -0.126 -0.100
8 8.587 8.478 8.852 -0.096 -0.106 -0.079
9 8.504 8.425 8.795 -0.082 -0.104 -0.066
10 8.478 8.350 8.683 -0.075 -0.090 -0.063
11 8.443 8.338 8.599 -0.071 -0.079 -0.061
12 8.414 8.324 8.601 -0.061 -0.074 -0.050
13 8.422 8.306 8.550 -0.053 -0.071 -0.041
14 8.446 8.295 8.523 -0.044 -0.062 -0.038
15 8.424 8.270 8.523 -0.040 -0.049 -0.033
16 8.413 8.224 8.536 -0.039 -0.046 -0.026
17 8.395 8.164 8.472 -0.036 -0.041 -0.024
18 8.365 8.146 8.463 -0.028 -0.038 -0.021
19 8.341 8.153 8.454 -0.026 -0.034 -0.018
20 8.320 8.200 8.431 -0.021 -0.029 -0.018
21 8.314 8.186 8.403 -0.020 -0.029 -0.015
22 8.297 8.182 8.370 -0.018 -0.024 -0.016
23 8.274 8.162 8.356 -0.017 -0.020 -0.013
24 8.268 8.112 8.326 -0.013 -0.019 -0.010
25 8.250 8.098 8.327 -0.013 -0.019 -0.010
26 8.224 8.087 8.309 -0.012 -0.017 -0.009
27 8.217 8.080 8.298 -0.011 -0.015 -0.008
28 8.203 8.076 8.298 -0.010 -0.014 -0.006
29 8.190 8.073 8.298 -0.008 -0.013 -0.005
30 8.186 8.070 8.291 -0.007 -0.013 -0.005
31 8.179 8.064 8.273 -0.006 -0.010 -0.004
32 8.169 8.067 8.262 -0.006 -0.009 -0.003
33 8.152 8.074 8.239 -0.006 -0.008 -0.003
34 8.145 8.062 8.226 -0.006 -0.008 -0.003
35 8.139 8.054 8.221 -0.005 -0.007 -0.002
36 8.137 8.053 8.218 -0.004 -0.005 -0.002
37 8.137 8.049 8.210 -0.003 -0.005 0.001
38 8.136 8.052 8.187 -0.001 -0.005 0.000
39 8.127 8.046 8.175 -0.000 -0.004 0.002
40 8.117 8.029 8.168 0.000 -0.003 0.003
41 8.110 8.015 8.165 -0.001 -0.002 0.004
42 8.102 8.007 8.164 -0.000 -0.002 0.003
43 8.090 8.004 8.165 0.000 -0.002 0.004
44 8.079 8.007 8.163 0.001 -0.002 0.004
45 8.074 8.006 8.157 0.001 -0.002 0.004
46 8.064 8.004 8.147 0.001 -0.001 0.003
47 8.053 8.001 8.138 0.001 -0.000 0.003
48 8.051 7.998 8.135 0.002 0.000 0.003
49 8.044 7.996 8.131 0.002 -0.001 0.004
50 8.039 7.994 8.125 0.002 -0.001 0.005


==> data/complex/w0_guided_simple0.8.dat <==
k C Cmin Cmax rho rhomin rhomax
0 6.082 6.082 6.082 -2.515 -2.515 -2.515
1 7.521 7.337 7.634 -1.998 -2.073 -1.868
2 9.438 8.694 9.835 -0.996 -1.048 -0.833
3 10.541 9.507 11.007 -0.625 -0.683 -0.534
4 10.597 10.048 11.047 -0.545 -0.636 -0.451
5 10.198 9.695 10.765 -0.462 -0.543 -0.379
6 10.007 9.592 10.635 -0.417 -0.496 -0.335
7 10.036 9.540 10.644 -0.362 -0.455 -0.300
8 9.938 9.536 10.539 -0.326 -0.410 -0.240
9 10.068 9.467 10.396 -0.287 -0.384 -0.209
10 10.021 9.456 10.433 -0.245 -0.340 -0.171
11 10.123 9.503 10.426 -0.228 -0.274 -0.164
12 9.996 9.509 10.378 -0.192 -0.243 -0.137
13 9.854 9.487 10.471 -0.170 -0.228 -0.120
14 9.955 9.324 10.293 -0.140 -0.207 -0.115
15 9.891 9.279 10.489 -0.131 -0.183 -0.091
16 9.845 9.225 10.413 -0.113 -0.165 -0.077
17 9.786 9.279 10.350 -0.103 -0.145 -0.069
18 9.759 9.189 10.275 -0.088 -0.137 -0.064
19 9.680 9.184 10.356 -0.081 -0.126 -0.066
20 9.584 9.234 10.298 -0.074 -0.121 -0.062
21 9.506 9.185 10.223 -0.067 -0.110 -0.055
22 9.476 9.082 10.318 -0.062 -0.105 -0.049
23 9.511 9.139 10.265 -0.049 -0.093 -0.040
24 9.439 9.046 10.203 -0.052 -0.089 -0.037
25 9.553 9.068 10.219 -0.044 -0.082 -0.024
26 9.489 8.930 10.148 -0.045 -0.071 -0.025
27 9.491 8.926 10.220 -0.044 -0.065 -0.018
28 9.504 8.930 10.134 -0.037 -0.062 -0.024
29 9.546 9.008 10.067 -0.032 -0.058 -0.018
30 9.522 9.016 10.177 -0.027 -0.053 -0.013
31 9.526 8.980 10.182 -0.030 -0.051 -0.014
32 9.453 8.924 10.177 -0.024 -0.047 -0.017
33 9.508 8.931 10.048 -0.029 -0.043 -0.016
34 9.528 8.914 9.962 -0.020 -0.045 -0.014
35 9.501 8.875 9.986 -0.023 -0.036 -0.015
36 9.501 8.882 9.963 -0.021 -0.034 -0.012
37 9.488 8.877 9.903 -0.018 -0.037 -0.013
38 9.497 8.819 9.915 -0.019 -0.035 -0.008
39 9.459 8.861 9.914 -0.019 -0.036 -0.009
40 9.432 8.882 9.867 -0.018 -0.031 -0.009
41 9.429 8.895 9.897 -0.016 -0.031 -0.010
42 9.399 8.878 9.899 -0.015 -0.031 -0.009
43 9.445 8.866 9.866 -0.015 -0.027 -0.009
44 9.391 8.864 9.852 -0.013 -0.025 -0.009
45 9.404 8.853 9.847 -0.013 -0.026 -0.008
46 9.371 8.841 9.776 -0.013 -0.025 -0.008
47 9.339 8.831 9.699 -0.013 -0.022 -0.007
48 9.354 8.820 9.696 -0.011 -0.024 -0.007
49 9.280 8.802 9.729 -0.012 -0.026 -0.006
50 9.291 8.765 9.679 -0.013 -0.025 -0.003


==> data/complex/w0_guided_vanilla.dat <==
k C Cmin Cmax rho rhomin rhomax
0 8.734 8.734 8.734 -0.591 -0.591 -0.591
1 8.070 7.972 8.164 -0.765 -0.804 -0.727
2 8.298 8.120 8.422 -0.526 -0.573 -0.466
3 8.960 8.664 9.091 -0.283 -0.330 -0.241
4 9.296 9.140 9.491 -0.215 -0.278 -0.188
5 9.459 9.272 9.664 -0.175 -0.223 -0.140
6 9.609 9.157 9.774 -0.134 -0.182 -0.115
7 9.658 9.301 9.800 -0.114 -0.148 -0.084
8 9.706 9.320 9.908 -0.102 -0.130 -0.081
9 9.747 9.362 9.974 -0.096 -0.127 -0.076
10 9.786 9.489 10.071 -0.090 -0.121 -0.057
11 9.768 9.459 10.133 -0.074 -0.120 -0.064
12 9.839 9.469 10.261 -0.075 -0.116 -0.051
13 9.953 9.533 10.364 -0.075 -0.100 -0.057
14 9.958 9.472 10.457 -0.072 -0.098 -0.038
15 9.995 9.501 10.472 -0.061 -0.091 -0.039
16 10.030 9.573 10.492 -0.055 -0.090 -0.037
17 10.017 9.512 10.497 -0.051 -0.083 -0.024
18 10.065 9.518 10.446 -0.047 -0.082 -0.025
19 10.078 9.482 10.433 -0.041 -0.077 -0.016
20 10.021 9.478 10.405 -0.034 -0.066 -0.014
21 10.011 9.499 10.420 -0.032 -0.058 -0.014
22 10.015 9.556 10.451 -0.032 -0.050 -0.011
23 10.039 9.554 10.447 -0.030 -0.047 -0.013
24 10.065 9.519 10.499 -0.027 -0.045 -0.013
25 10.067 9.487 10.491 -0.025 -0.045 -0.008
26 10.060 9.509 10.523 -0.025 -0.041 -0.007
27 10.068 9.515 10.546 -0.019 -0.039 -0.007
28 10.064 9.576 10.573 -0.021 -0.041 -0.008
29 10.073 9.566 10.557 -0.022 -0.039 -0.002
30 10.065 9.608 10.521 -0.022 -0.039 -0.000
31 10.066 9.581 10.520 -0.022 -0.036 -0.004
32 10.066 9.599 10.535 -0.015 -0.033 -0.006
33 10.044 9.648 10.507 -0.012 -0.031 -0.002
34 10.038 9.679 10.477 -0.011 -0.029 0.007
35 10.005 9.684 10.458 -0.011 -0.030 0.007
36 9.966 9.674 10.414 -0.010 -0.028 0.007
37 9.939 9.648 10.431 -0.007 -0.020 0.008
38 9.930 9.673 10.429 -0.007 -0.018 0.009
39 9.937 9.661 10.436 -0.003 -0.014 0.007
40 9.934 9.638 10.420 -0.004 -0.012 0.005
41 9.943 9.567 10.408 -0.004 -0.011 0.006
42 9.907 9.515 10.383 -0.005 -0.011 0.008
43 9.904 9.524 10.350 -0.002 -0.012 0.011
44 9.904 9.556 10.326 0.001 -0.007 0.010
45 9.888 9.498 10.283 0.001 -0.006 0.007
46 9.879 9.411 10.268 0.002 -0.008 0.011
47 9.869 9.410 10.252 0.004 -0.009 0.012
48 9.866 9.400 10.241 0.006 -0.007 0.013
49 9.863 9.364 10.222 0.006 -0.009 0.013
50 9.855 9.355 10.203 0.006 -0.008 0.013


==> data/complex/w0_guideless_improved0.8.dat <==
k C Cmin Cmax rho rhomin rhomax
0 4.873 4.873 4.873 -1.736 -1.736 -1.736
1 5.459 5.268 5.607 -1.446 -1.522 -1.404
2 7.235 7.101 7.406 -0.749 -0.824 -0.687
3 8.452 8.220 8.656 -0.369 -0.436 -0.333
4 8.852 8.661 8.972 -0.302 -0.339 -0.269
5 8.857 8.550 9.101 -0.204 -0.233 -0.166
6 8.745 8.528 9.149 -0.145 -0.179 -0.116
7 8.741 8.482 9.161 -0.112 -0.140 -0.080
8 8.617 8.411 9.051 -0.092 -0.114 -0.070
9 8.516 8.345 8.841 -0.080 -0.115 -0.058
10 8.441 8.289 8.675 -0.077 -0.098 -0.056
11 8.390 8.245 8.640 -0.073 -0.081 -0.058
12 8.350 8.194 8.569 -0.066 -0.078 -0.053
13 8.314 8.181 8.554 -0.060 -0.073 -0.051
14 8.298 8.182 8.572 -0.057 -0.072 -0.039
15 8.298 8.159 8.581 -0.046 -0.062 -0.036
16 8.286 8.136 8.555 -0.044 -0.058 -0.035
17 8.274 8.107 8.517 -0.041 -0.054 -0.032
18 8.272 8.111 8.455 -0.039 -0.050 -0.032
19 8.254 8.093 8.473 -0.036 -0.042 -0.028
20 8.246 8.059 8.431 -0.032 -0.043 -0.027
21 8.235 8.056 8.395 -0.030 -0.038 -0.021
22 8.238 8.090 8.384 -0.028 -0.038 -0.021
23 8.249 8.114 8.396 -0.025 -0.035 -0.015
24 8.240 8.110 8.374 -0.023 -0.034 -0.013
25 8.228 8.112 8.373 -0.022 -0.030 -0.012
26 8.221 8.103 8.378 -0.018 -0.025 -0.011
27 8.208 8.085 8.371 -0.016 -0.022 -0.010
28 8.215 8.071 8.346 -0.016 -0.021 -0.011
29 8.218 8.055 8.379 -0.015 -0.019 -0.011
30 8.210 8.045 8.386 -0.014 -0.018 -0.007
31 8.209 8.039 8.372 -0.012 -0.017 -0.004
32 8.212 8.050 8.356 -0.010 -0.013 -0.005
33 8.213 8.047 8.331 -0.009 -0.012 -0.006
34 8.198 8.050 8.317 -0.007 -0.012 -0.006
35 8.195 8.049 8.300 -0.007 -0.011 -0.004
36 8.198 8.057 8.286 -0.006 -0.010 -0.004
37 8.197 8.054 8.269 -0.006 -0.008 -0.004
38 8.183 8.056 8.252 -0.005 -0.008 -0.003
39 8.173 8.059 8.236 -0.005 -0.007 -0.003
40 8.167 8.053 8.235 -0.004 -0.007 -0.003
41 8.165 8.044 8.224 -0.004 -0.007 -0.002
42 8.153 8.041 8.215 -0.004 -0.006 -0.001
43 8.143 8.047 8.214 -0.003 -0.006 -0.000
44 8.138 8.045 8.205 -0.003 -0.006 0.001
45 8.131 8.042 8.198 -0.003 -0.006 0.000
46 8.123 8.044 8.195 -0.003 -0.006 0.000
47 8.115 8.045 8.180 -0.003 -0.005 -0.000
48 8.111 8.048 8.176 -0.002 -0.005 0.000
49 8.115 8.043 8.174 -0.002 -0.004 0.001
50 8.112 8.031 8.172 -0.002 -0.004 0.001


==> data/complex/w0_guideless_simple0.8.dat <==
k C Cmin Cmax rho rhomin rhomax
0 0.522 0.522 0.522 -3.039 -3.039 -3.039
1 1.266 0.958 1.578 -2.822 -2.864 -2.759
2 4.897 3.748 6.202 -2.089 -2.450 -1.690
3 7.779 6.841 8.626 -1.454 -1.795 -1.140
4 8.829 8.047 9.343 -1.049 -1.278 -0.862
5 8.994 8.495 9.717 -0.867 -1.037 -0.708
6 9.068 8.728 9.774 -0.663 -0.838 -0.531
7 9.281 8.772 9.927 -0.552 -0.710 -0.414
8 9.348 8.712 9.835 -0.437 -0.605 -0.333
9 9.501 8.925 9.999 -0.348 -0.510 -0.236
10 9.679 8.922 10.419 -0.312 -0.493 -0.199
11 9.638 9.033 10.667 -0.292 -0.421 -0.203
12 9.821 9.125 10.619 -0.242 -0.348 -0.172
13 9.877 9.127 10.905 -0.233 -0.329 -0.148
14 9.898 9.238 11.125 -0.195 -0.286 -0.121
15 9.905 9.281 10.887 -0.162 -0.241 -0.103
16 9.929 9.185 10.930 -0.156 -0.230 -0.091
17 10.055 9.233 10.879 -0.135 -0.218 -0.070
18 10.047 9.295 10.932 -0.128 -0.210 -0.068
19 10.062 9.273 11.036 -0.116 -0.187 -0.062
20 10.028 9.256 11.117 -0.100 -0.173 -0.056
21 10.052 9.272 10.970 -0.099 -0.168 -0.043
22 10.064 9.311 10.865 -0.083 -0.153 -0.045
23 10.021 9.114 10.937 -0.073 -0.143 -0.039
24 9.943 9.134 11.087 -0.062 -0.131 -0.034
25 9.971 9.143 10.889 -0.059 -0.121 -0.035
26 9.844 9.060 10.900 -0.057 -0.111 -0.032
27 9.800 9.009 11.146 -0.057 -0.113 -0.026
28 9.748 9.056 11.213 -0.050 -0.113 -0.028
29 9.724 9.058 11.217 -0.044 -0.109 -0.028
30 9.642 9.011 11.224 -0.047 -0.097 -0.024
31 9.593 8.955 11.433 -0.046 -0.095 -0.024
32 9.615 8.955 11.462 -0.038 -0.093 -0.019
33 9.606 8.886 11.504 -0.035 -0.088 -0.018
34 9.631 8.891 11.602 -0.036 -0.087 -0.016
35 9.630 8.911 11.587 -0.031 -0.079 -0.016
36 9.603 8.842 11.488 -0.033 -0.071 -0.015
37 9.562 8.813 11.464 -0.032 -0.065 -0.011
38 9.544 8.799 11.537 -0.030 -0.061 -0.013
39 9.557 8.771 11.570 -0.029 -0.065 -0.014
40 9.515 8.781 11.533 -0.028 -0.061 -0.013
41 9.413 8.840 11.516 -0.027 -0.061 -0.009
42 9.374 8.803 11.485 -0.026 -0.059 -0.010
43 9.379 8.841 11.499 -0.024 -0.059 -0.011
44 9.363 8.867 11.546 -0.021 -0.057 -0.010
45 9.352 8.900 11.576 -0.022 -0.058 -0.011
46 9.351 8.886 11.526 -0.021 -0.060 -0.007
47 9.366 8.868 11.462 -0.016 -0.058 -0.008
48 9.384 8.857 11.400 -0.017 -0.059 -0.009
49 9.369 8.854 11.314 -0.018 -0.059 -0.007
50 9.323 8.854 11.246 -0.016 -0.059 -0.010


==> data/complex/w0_guideless_vanilla.dat <==
k C Cmin Cmax rho rhomin rhomax
0 4.873 4.873 4.873 -1.736 -1.736 -1.736
1 5.434 5.219 5.551 -1.488 -1.531 -1.408
2 7.504 7.030 7.884 -0.837 -0.937 -0.671
3 8.400 8.111 8.724 -0.559 -0.620 -0.425
4 8.885 8.591 9.089 -0.431 -0.520 -0.352
5 9.045 8.835 9.418 -0.387 -0.455 -0.336
6 9.188 8.990 9.648 -0.338 -0.430 -0.314
7 9.320 9.014 9.644 -0.316 -0.402 -0.269
8 9.432 9.063 9.760 -0.302 -0.362 -0.244
9 9.496 9.057 9.804 -0.269 -0.352 -0.206
10 9.533 9.171 9.819 -0.258 -0.328 -0.195
11 9.587 9.198 9.896 -0.244 -0.287 -0.177
12 9.648 9.253 10.037 -0.223 -0.257 -0.155
13 9.774 9.283 9.982 -0.205 -0.228 -0.146
14 9.822 9.350 10.010 -0.187 -0.215 -0.157
15 9.898 9.416 10.064 -0.171 -0.212 -0.134
16 9.901 9.346 10.181 -0.155 -0.214 -0.103
17 9.922 9.445 10.330 -0.149 -0.205 -0.095
18 9.983 9.461 10.285 -0.141 -0.182 -0.095
19 9.996 9.442 10.287 -0.134 -0.177 -0.093
20 9.993 9.465 10.275 -0.127 -0.164 -0.090
21 10.017 9.557 10.306 -0.119 -0.160 -0.081
22 10.098 9.537 10.356 -0.117 -0.152 -0.073
23 10.105 9.583 10.351 -0.117 -0.140 -0.069
24 10.161 9.659 10.385 -0.117 -0.138 -0.066
25 10.190 9.684 10.406 -0.110 -0.134 -0.069
26 10.210 9.666 10.462 -0.107 -0.132 -0.067
27 10.254 9.661 10.552 -0.108 -0.121 -0.063
28 10.255 9.672 10.615 -0.098 -0.123 -0.059
29 10.214 9.675 10.589 -0.103 -0.117 -0.055
30 10.222 9.671 10.631 -0.096 -0.120 -0.052
31 10.254 9.601 10.599 -0.098 -0.118 -0.051
32 10.275 9.591 10.658 -0.096 -0.118 -0.044
33 10.294 9.626 10.695 -0.092 -0.114 -0.035
34 10.288 9.635 10.746 -0.090 -0.115 -0.035
35 10.296 9.661 10.818 -0.085 -0.111 -0.039
36 10.285 9.621 10.819 -0.084 -0.110 -0.038
37 10.292 9.599 10.840 -0.080 -0.110 -0.036
38 10.303 9.566 10.851 -0.073 -0.109 -0.033
39 10.302 9.499 10.857 -0.073 -0.107 -0.033
40 10.300 9.467 10.870 -0.067 -0.103 -0.031
41 10.267 9.448 10.880 -0.068 -0.100 -0.024
42 10.269 9.447 10.875 -0.071 -0.102 -0.025
43 10.266 9.425 10.907 -0.065 -0.099 -0.024
44 10.279 9.432 10.952 -0.062 -0.103 -0.030
45 10.278 9.483 10.957 -0.058 -0.103 -0.036
46 10.310 9.498 10.964 -0.058 -0.105 -0.037
47 10.304 9.475 10.986 -0.058 -0.107 -0.033
48 10.307 9.471 10.957 -0.063 -0.109 -0.034
49 10.301 9.465 10.946 -0.064 -0.108 -0.036
50 10.327 9.474 10.965 -0.062 -0.106 -0.040


==> data/simpleSampleSolution.dat <==
x y
3.5000 0.3000
3.4660 0.3406
3.4277 0.3603
3.3769 0.3607
3.3255 0.3771
3.2686 0.3844
3.2013 0.3931
3.1399 0.4045
3.0797 0.4121
3.0239 0.4164
2.9484 0.4388
2.8808 0.4520
2.8137 0.4690
2.7582 0.4924
2.7040 0.5125
2.6767 0.5503
2.6488 0.5755
2.5915 0.6003
2.5364 0.6238
2.4951 0.6556
2.4480 0.6749
2.3881 0.7005
2.3295 0.7029
2.2711 0.7278
2.2136 0.7486
2.1600 0.7820
2.0829 0.7992
2.0180 0.8212
1.9658 0.8451
1.9070 0.8794
1.8379 0.9208
1.7772 0.9630
1.7218 1.0071
1.6619 1.0527
1.6145 1.1031
1.5817 1.1359
1.5407 1.1781
1.5105 1.2211
1.4756 1.2682
1.4344 1.3278
1.3999 1.3851
1.3696 1.4450
1.3421 1.5014
1.3111 1.5635
1.2874 1.6099
1.2590 1.6554
1.2468 1.7067
1.2401 1.7703
1.2369 1.8391
1.2249 1.9109
1.2050 1.9844
1.1933 2.0510
1.1866 2.1383
1.2105 2.2264
1.2172 2.3077
1.2207 2.3820
1.2251 2.4465
1.2100 2.5041
1.1953 2.5712
1.1731 2.6219
1.1495 2.6842
1.1446 2.7467
1.1352 2.8128
1.1210 2.8753
1.1114 2.9322
1.0948 2.9847
1.0706 3.0385
1.0503 3.0869
1.0301 3.1498
1.0098 3.2193
0.9973 3.2823
0.9895 3.3375
0.9716 3.3769
0.9546 3.4084
0.9408 3.4559
0.9572 3.4805
0.9702 3.4899
0.9738 3.4900
0.9717 3.4903
0.9732 3.4946
0.9757 3.4954
0.9804 3.4908
0.9962 3.4863
0.9974 3.4912
0.9974 3.4922
0.9986 3.4973
1.0030 3.5054
1.0045 3.5275
1.0179 3.5336
1.0268 3.5360
1.0437 3.5351
1.0635 3.5418
1.0705 3.5365
1.0826 3.5297
1.1018 3.5268
1.1330 3.5132
1.1186 3.4865
1.0980 3.4723
1.0688 3.4719
1.0580 3.4943
1.0442 3.5374


==> data/simpleSampleSolution_rho.dat <==
t rho gamma
0.00 -3.8608 -4.8760
0.10 -3.8011 -4.7963
0.20 -3.7285 -4.7078
0.30 -3.6633 -4.6095
0.40 -3.5834 -4.5105
0.50 -3.5131 -4.4093
0.60 -3.4302 -4.3200
0.70 -3.3637 -4.2365
0.80 -3.2911 -4.1469
0.90 -3.2089 -4.0447
1.00 -3.1177 -3.9567
1.10 -3.0603 -3.8701
1.20 -2.9940 -3.8030
1.30 -2.9476 -3.7366
1.40 -2.9180 -3.6695
1.50 -2.8573 -3.6018
1.60 -2.8171 -3.5282
1.70 -2.7565 -3.4481
1.80 -2.6921 -3.3645
1.90 -2.6286 -3.2746
2.00 -2.5650 -3.1801
2.10 -2.4952 -3.0797
2.20 -2.4235 -2.9843
2.30 -2.3488 -2.8780
2.40 -2.2592 -2.7773
2.50 -2.1656 -2.6677
2.60 -2.0728 -2.5574
2.70 -1.9808 -2.4407
2.80 -1.9005 -2.3175
2.90 -1.8003 -2.1966
3.00 -1.7157 -2.0799
3.10 -1.6167 -1.9629
3.20 -1.5112 -1.8413
3.30 -1.4172 -1.7166
3.40 -1.3044 -1.5937
3.50 -1.2152 -1.4658
3.60 -1.1243 -1.3431
3.70 -1.0271 -1.2171
3.80 -0.9275 -1.0916
3.90 -0.8354 -0.9618
4.00 -0.7257 -0.8354
4.10 -0.6188 -0.7121
4.20 -0.5204 -0.5948
4.30 -0.4254 -0.4870
4.40 -0.3342 -0.3968
4.50 -0.2454 -0.3040
4.60 -0.1609 -0.2276
4.70 -0.0767 -0.1620
4.80 -0.0346 -0.0921
4.90 0.0086 -0.0426
5.00 0.0622 -0.0098
5.10 0.1112 -0.0073
5.20 0.1415 -0.0052
5.30 0.1687 -0.0042
5.40 0.1661 -0.0035
5.50 0.1692 -0.0030
5.60 0.1762 -0.0025
5.70 0.1944 -0.0022
5.80 0.1596 -0.0019
5.90 0.1413 -0.0019
6.00 0.1459 -0.0018
6.10 0.1574 -0.0012
6.20 0.1451 -0.0011
6.30 0.1368 -0.0010
6.40 0.1212 -0.0012
6.50 0.0778 -0.0018
6.60 0.0701 -0.0027
6.70 0.0453 -0.0135
6.80 0.0137 -0.0208
6.90 0.0267 -0.0162
7.00 0.0304 -0.0152
7.10 0.0336 -0.0152
7.20 0.0408 -0.0131
7.30 0.0496 -0.0018
7.40 0.0363 -0.0024
7.50 0.0367 -0.0035
7.60 0.0677 -0.0010
7.70 0.0903 -0.0002
7.80 0.0805 -0.0015
7.90 0.0588 -0.0047
8.00 0.0573 -0.0034
8.10 0.0555 -0.0020
8.20 0.0568 -0.0023
8.30 0.0874 -0.0010
8.40 0.1066 -0.0001
8.50 0.1156 -0.0001
8.60 0.1375 -0.0001
8.70 0.1650 -0.0001
8.80 0.1898 -0.0001
8.90 0.1586 -0.0001
9.00 0.1322 -0.0002
9.10 0.1063 -0.0008
9.20 0.0986 -0.0010
9.30 0.1138 -0.0004
9.40 0.1248 -0.0001
9.50 0.1236 -0.0001
9.60 0.1212 -0.0004
9.70 0.1183 -0.0001
9.80 0.1609 -0.0001
9.90 0.1727 -0.0001
10.00 0.1541 -0.0001


==> data/simpleSampleSolution_rho0.dat <==
t rho gamma
0.00 -3.8608 -5.0000
0.10 -3.8112 -5.0000
0.20 -3.7453 -5.0000
0.30 -3.6957 -5.0000
0.40 -3.6419 -5.0000
0.50 -3.5828 -5.0000
0.60 -3.5320 -5.0000
0.70 -3.4851 -5.0000
0.80 -3.4473 -5.0000
0.90 -3.4202 -5.0000
1.00 -3.3962 -5.0000
1.10 -3.3708 -5.0000
1.20 -3.3443 -5.0000
1.30 -3.3264 -5.0000
1.40 -3.3320 -5.0000
1.50 -3.3280 -5.0000
1.60 -3.3097 -5.0000
1.70 -3.2953 -5.0000
1.80 -3.2910 -5.0000
1.90 -3.2950 -5.0000
2.00 -3.2934 -5.0000
2.10 -3.2819 -5.0000
2.20 -3.2622 -5.0000
2.30 -3.2547 -5.0000
2.40 -3.2470 -5.0000
2.50 -3.2295 -5.0000
2.60 -3.2171 -5.0000
2.70 -3.2075 -5.0000
2.80 -3.2068 -5.0000
2.90 -3.1982 -5.0000
3.00 -3.1772 -5.0000
3.10 -3.1591 -5.0000
3.20 -3.1451 -5.0000
3.30 -3.1297 -5.0000
3.40 -3.1143 -5.0000
3.50 -3.1091 -5.0000
3.60 -3.0883 -5.0000
3.70 -3.0705 -5.0000
3.80 -3.0566 -5.0000
3.90 -3.0472 -5.0000
4.00 -3.0280 -5.0000
4.10 -3.0110 -5.0000
4.20 -2.9899 -5.0000
4.30 -2.9615 -5.0000
4.40 -2.9393 -5.0000
4.50 -2.9103 -5.0000
4.60 -2.8813 -5.0000
4.70 -2.8535 -5.0000
4.80 -2.8302 -5.0000
4.90 -2.8045 -5.0000
5.00 -2.7839 -5.0000
5.10 -2.7697 -5.0000
5.20 -2.7523 -5.0000
5.30 -2.7239 -5.0000
5.40 -2.6952 -5.0000
5.50 -2.6711 -5.0000
5.60 -2.6461 -5.0000
5.70 -2.6153 -5.0000
5.80 -2.5814 -5.0000
5.90 -2.5441 -5.0000
6.00 -2.5341 -5.0000
6.10 -2.5016 -5.0000
6.20 -2.4638 -5.0000
6.30 -2.4327 -5.0000
6.40 -2.4125 -5.0000
6.50 -2.3881 -5.0000
6.60 -2.3711 -5.0000
6.70 -2.3549 -5.0000
6.80 -2.3427 -5.0000
6.90 -2.3062 -5.0000
7.00 -2.2794 -5.0000
7.10 -2.2419 -5.0000
7.20 -2.2100 -5.0000
7.30 -2.1810 -5.0000
7.40 -2.1456 -5.0000
7.50 -2.1192 -5.0000
7.60 -2.1101 -5.0000
7.70 -2.0879 -5.0000
7.80 -2.0570 -5.0000
7.90 -2.0181 -5.0000
8.00 -2.0039 -5.0000
8.10 -1.9871 -5.0000
8.20 -1.9577 -5.0000
8.30 -1.9336 -5.0000
8.40 -1.9180 -5.0000
8.50 -1.8926 -5.0000
8.60 -1.8694 -5.0000
8.70 -1.8345 -5.0000
8.80 -1.8133 -5.0000
8.90 -1.8015 -5.0000
9.00 -1.7708 -5.0000
9.10 -1.7601 -5.0000
9.20 -1.7428 -5.0000
9.30 -1.7221 -5.0000
9.40 -1.6987 -5.0000
9.50 -1.6789 -5.0000
9.60 -1.6485 -5.0000
9.70 -1.6174 -5.0000
9.80 -1.5970 -5.0000
9.90 -1.5745 -5.0000
10.00 -1.5737 -5.0000


==> data/simpleSampleSolution_rho_vanilla.dat <==
t rho gamma
0.00 -3.8608 -5.0000
0.10 -3.8097 -5.0000
0.20 -3.7432 -5.0000
0.30 -3.6626 -5.0000
0.40 -3.5834 -5.0000
0.50 -3.5069 -5.0000
0.60 -3.4410 -5.0000
0.70 -3.3851 -5.0000
0.80 -3.3175 -5.0000
0.90 -3.2595 -5.0000
1.00 -3.2103 -5.0000
1.10 -3.1526 -5.0000
1.20 -3.1108 -5.0000
1.30 -3.0810 -5.0000
1.40 -3.0326 -5.0000
1.50 -2.9966 -5.0000
1.60 -2.9580 -5.0000
1.70 -2.9148 -5.0000
1.80 -2.8954 -5.0000
1.90 -2.8891 -5.0000
2.00 -2.8577 -5.0000
2.10 -2.8413 -5.0000
2.20 -2.8298 -5.0000
2.30 -2.8120 -5.0000
2.40 -2.7942 -5.0000
2.50 -2.7731 -5.0000
2.60 -2.7523 -5.0000
2.70 -2.7360 -5.0000
2.80 -2.7165 -5.0000
2.90 -2.6996 -5.0000
3.00 -2.6953 -5.0000
3.10 -2.6758 -5.0000
3.20 -2.6546 -5.0000
3.30 -2.6156 -5.0000
3.40 -2.5809 -5.0000
3.50 -2.5431 -5.0000
3.60 -2.5079 -5.0000
3.70 -2.4441 -5.0000
3.80 -2.3943 -5.0000
3.90 -2.3402 -5.0000
4.00 -2.2742 -5.0000
4.10 -2.2184 -5.0000
4.20 -2.1289 -5.0000
4.30 -2.0433 -5.0000
4.40 -1.9918 -5.0000
4.50 -1.9276 -5.0000
4.60 -1.8729 -5.0000
4.70 -1.8137 -5.0000
4.80 -1.7424 -5.0000
4.90 -1.6900 -5.0000
5.00 -1.6097 -5.0000
5.10 -1.5513 -5.0000
5.20 -1.5254 -5.0000
5.30 -1.5149 -5.0000
5.40 -1.4968 -5.0000
5.50 -1.4798 -5.0000
5.60 -1.4644 -5.0000
5.70 -1.4553 -5.0000
5.80 -1.4328 -5.0000
5.90 -1.4204 -5.0000
6.00 -1.4239 -5.0000
6.10 -1.4064 -5.0000
6.20 -1.4056 -5.0000
6.30 -1.3752 -5.0000
6.40 -1.3528 -5.0000
6.50 -1.3484 -5.0000
6.60 -1.3144 -5.0000
6.70 -1.2824 -5.0000
6.80 -1.2397 -5.0000
6.90 -1.1993 -5.0000
7.00 -1.1553 -5.0000
7.10 -1.1010 -5.0000
7.20 -1.0780 -5.0000
7.30 -1.0586 -5.0000
7.40 -1.0211 -5.0000
7.50 -0.9914 -5.0000
7.60 -0.9444 -5.0000
7.70 -0.8948 -5.0000
7.80 -0.8643 -5.0000
7.90 -0.8197 -5.0000
8.00 -0.7702 -5.0000
8.10 -0.7018 -5.0000
8.20 -0.6482 -5.0000
8.30 -0.5706 -5.0000
8.40 -0.5312 -5.0000
8.50 -0.4948 -5.0000
8.60 -0.4406 -5.0000
8.70 -0.3995 -5.0000
8.80 -0.3852 -5.0000
8.90 -0.3364 -5.0000
9.00 -0.3119 -5.0000
9.10 -0.2967 -5.0000
9.20 -0.2590 -5.0000
9.30 -0.2116 -5.0000
9.40 -0.1778 -5.0000
9.50 -0.1492 -5.0000
9.60 -0.0978 -5.0000
9.70 -0.0430 -5.0000
9.80 -0.0012 -5.0000
9.90 0.0648 -5.0000
10.00 0.1038 -5.0000


==> data/simpleUnicycle_w0.2.dat <==
xi JNF JNF_min JNF_max JF JF_min JF_max
0.10 4.19 3.96 4.50 3.78 3.57 4.78
0.20 5.21 5.00 5.58 4.64 4.39 5.87
0.30 6.03 5.66 6.36 5.67 5.41 6.90
0.40 7.16 6.81 7.75 6.20 5.99 7.36
0.50 7.68 7.25 9.78 7.10 6.72 8.58
0.60 8.43 8.17 9.21 7.49 7.37 8.29
0.70 9.07 8.60 10.34 8.15 7.98 9.20
0.80 9.67 9.40 11.15 8.67 8.48 9.16
0.90 10.33 9.89 11.27 9.21 9.05 9.43
1.00 11.58 10.74 13.14 9.61 9.44 10.65
1.10 11.83 11.09 13.57 10.20 9.91 10.70
1.20 12.36 11.66 14.64 10.79 10.43 11.85

# parameters -  lambda 0.5 to 5000, funnel 0.2, noise randn(0.2)


==> data/simpleUnicycle_w0.dat <==
xi JNF JNF_min JNF_max JF JF_min JF_max
0.10 3.94 3.81 4.23 3.16 3.11 3.26
0.20 4.98 4.74 5.28 4.15 4.10 4.24
0.30 5.89 5.66 6.13 4.98 4.95 5.03
0.40 6.64 6.06 6.94 5.72 5.69 5.79
0.50 7.48 6.81 7.78 6.43 6.40 6.48
0.60 8.01 7.57 8.50 7.06 7.00 7.11
0.70 8.54 8.04 9.87 7.63 7.59 7.68
0.80 9.26 8.38 10.38 8.15 8.10 8.23
0.90 9.85 9.28 11.05 8.67 8.60 8.71
1.00 10.42 9.56 11.33 9.12 9.09 9.19
1.10 11.25 10.13 11.95 9.57 9.51 9.66
1.20 11.85 11.03 12.53 10.07 9.97 10.29

# parameters -  lambda 0.5 to 5000, funnel 0.2, no noise


==> data/simple_optimum.dat <==
x y
0.10 2.91
0.20 3.91
0.30 4.78
0.40 5.53
0.50 6.18
0.60 6.77
0.70 7.31
0.80 7.81
0.90 8.28
1.00 8.74
1.10 9.17
1.20 9.61


==> data/simple_w0.2.dat <==
xi JNF JNF_min JNF_max JF JF_min JF_max
0.10 3.84 3.65 4.40 3.39 3.24 3.47
0.20 4.87 4.62 5.30 4.40 4.22 4.48
0.30 5.90 5.71 6.26 5.29 5.14 5.41
0.40 7.01 6.70 7.24 6.05 5.92 6.31
0.50 7.81 7.56 8.16 6.83 6.62 6.98
0.60 8.94 8.58 9.28 7.42 7.27 7.57
0.70 9.76 9.49 10.07 7.99 7.84 8.15
0.80 10.93 10.32 11.37 8.61 8.42 8.84
0.90 11.56 10.83 12.65 9.00 8.81 9.21
1.00 12.56 12.01 13.26 9.39 9.20 9.55
1.10 13.67 12.85 14.34 9.91 9.70 10.18
1.20 14.62 13.84 15.18 10.32 10.22 10.62

# parameters -  lambda 0.5 to 5000, funnel 0.2, no noise


==> data/simple_w0.dat <==
xi JNF JNF_min JNF_max JF JF_min JF_max
0.10 3.75 3.54 3.96 3.07 3.04 3.09
0.20 4.73 4.58 4.95 4.05 4.04 4.07
0.30 5.77 5.64 6.00 4.96 4.92 4.98
0.40 6.73 6.52 7.01 5.73 5.69 5.77
0.50 7.67 7.47 8.06 6.41 6.36 6.45
0.60 8.69 8.38 9.22 7.03 7.00 7.13
0.70 9.64 9.24 9.84 7.56 7.54 7.66
0.80 10.34 9.93 10.91 8.10 8.03 8.23
0.90 11.53 10.55 12.07 8.56 8.50 8.64
1.00 12.47 11.45 13.21 9.01 8.93 9.09
1.10 13.56 12.82 14.09 9.41 9.35 9.46
1.20 14.17 13.16 14.84 9.85 9.81 9.92

# parameters -  lambda 0.5 to 5000, funnel 0.2, no noise


==> data/spread_rhoC_adapted.dat <==
rho C
-0.0420 14.5076
-0.0385 14.7641
-0.0139 14.4760
-0.0799 14.2600
-0.0816 14.6744
0.0298 14.6711
-0.0543 14.2936
0.0732 14.4477
-0.0873 14.7181
-0.0906 14.9450
-0.0597 15.3477
0.0601 13.8737
-0.0963 15.5168
0.1144 13.9579
-0.0827 14.8847
-0.0419 14.5455
-0.0862 12.9404
-0.0675 14.6733
0.0678 13.6649
0.0116 13.0661
-0.0856 15.1994
-0.0898 15.7898
-0.0006 14.7687
-0.0521 12.5011
-0.0880 15.7100
-0.0672 14.5366
-0.0961 16.1001
0.0786 14.3428
-0.0829 14.6854
-0.0918 14.6454
-0.0840 15.0679
-0.0865 15.0103
-0.0790 13.3558
-0.0799 14.8302
-0.0420 14.4447
-0.0233 14.5732
-0.0895 14.9947
-0.0898 15.5222
-0.0643 14.5923
0.0502 13.4038
-0.0865 14.7670
0.0429 15.4086
-0.0388 14.9421
0.1142 14.3089
-0.0037 15.6871
-0.0897 15.3706
-0.0864 15.2401
-0.0872 14.9836
0.0844 14.2974
-0.0896 14.6487


==> data/spread_rhoC_vanilla.dat <==
rho C
-0.0420 14.5076
-0.8885 14.3166
-1.5299 13.1927
-0.1954 14.3360
-0.5315 12.0749
-1.5006 13.3361
-1.7672 10.5549
-0.1127 13.9230
-0.7869 10.9864
-0.8775 12.1972
-4.0460 1.9594
-0.0550 13.6921
-2.0882 9.1343
-0.4235 12.5241
-1.1905 13.4621
-1.0123 13.8022
-1.5963 11.4297
-0.6353 14.2507
-0.2979 12.5522
-0.8802 12.4248
-1.0761 9.9449
-1.8570 9.8554
-1.5635 13.3834
-1.5469 10.4671
-1.7188 10.4835
-0.5355 14.2113
-2.9792 9.1266
-0.8430 13.6684
-1.3589 14.0844
-1.2008 10.3397
-1.4725 10.7056
-0.7030 12.1135
-0.3982 12.5369
-0.5338 13.5922
-0.0940 14.4642
0.1066 14.0642
-1.3769 9.9391
-1.4764 10.6910
-0.4790 14.2313
-0.7415 11.7065
-0.5291 12.3354
-3.1887 14.4180
-3.4707 12.4404
-0.3133 14.3667
-2.5709 13.2911
-1.8273 10.6746
-1.1815 11.5597
-1.2775 13.8285
-0.5825 14.1198
-0.8217 12.6530

